Bayesian workflow for disease transmission modeling in Stan

This tutorial shows how to build, fit, and criticize disease transmission models in Stan, and should be useful to researchers interested in modeling the SARS-CoV-2 pandemic and other infectious diseases in a Bayesian framework. Bayesian modeling provides a principled way to quantify uncertainty and incorporate both data and prior knowledge into the model estimates. Stan is an expressive probabilistic programming language that abstracts the inference and allows users to focus on the modeling. As a result, Stan code is readable and easily extensible, which makes the modeler's work more transparent. Furthermore, Stan's main inference engine, Hamiltonian Monte Carlo sampling, is amiable to diagnostics, which means the user can verify whether the obtained inference is reliable. In this tutorial, we demonstrate how to formulate, fit, and diagnose a compartmental transmission model in Stan, first with a simple Susceptible-Infected-Recovered (SIR) model, then with a more elaborate transmission model used during the SARS-CoV-2 pandemic. We also cover advanced topics which can further help practitioners fit sophisticated models; notably, how to use simulations to probe the model and priors, and computational techniques to scale-up models based on ordinary differential equations.

==> comments.txt <==

- Changed again some formulations that I found a bit too colloquial for an academic article (although perfectly fine for an online tutorial). Things like too many "our", "tells us", etc.

- There is a conflict between subcaption and subfigure, I had to comment out loading subfig in the template

- Not sure about the outline part in the introduction, it's fine for an online notebook but looks strange for an article. I removed it for now as we already present the outline in the text.

- I tried to unify the nomenclature across the document (mathcal Y for data, theta and vartheta), and also partially with the notebook (for instance the code for the sir was completely different in the article compared to the notebook, which I think can be confusing). It would be nice to now adapt a few remaining differences in the notebook to the paper so people can easily follow.

- I redid most of the figures to have more consistency in style and colors, and put them into panels with letters (i didn't change the notebook, I put all the code in manuscript_figures.r).

- I changed from COVID-19 to SARS-CoV-2 at some places, I know it's a bit pedantic but it's not formally right to talk about COVID-19 transmission. Similarly, it's not really COVID-19 cases that are reported, but cases of SARS-CoV-2 infection as some people may be infected and reported as cases without symptoms of COVID-19.  What is transmitted is the virus, not the disease. I also changed from PCR to reported cases, as formally a case can be reported without a positive PCR test (it's rare but still). Plus I like the dichotomy reported cases / reporting rate. 

- I don't find this explanation about the geometry too convincing in this particular example with the pairs plot (fig 13). I don't really see a funnel between p_reported and eta if that's what you hint towards. The point about low p_reported leading to undefined eta and nu is not clear since p_reported is always very small in this plot (it should be something like 3-5%). I think we can still use the pairs plot to show the divergens and that the posterior is not well defined, likely because of identifiability issues. I would not go beyond that in a tutorial. I tried to simplify, please let me know if it's okay like that.

- The Reff is not beta/gamma*f(t) but beta/gamma*f(t)*S(t)/N, but I'm probably the one that did the mistake. Without multiplying by S8t)/N, we are still formally talking about R_0 that changes with time. I changed the figure so we don't have to deal with this.

- Some not so important potential improvements in the model and notebook (to also put into the paper if we end up changing the notebook):
 -- Proper calculation of Reff (see above)
 -- Fix e0 to zero
 -- use greek letters for all parameters for consistency
 
